Transfer Entropy in MDPs with Temporal Logic Specifications

Emerging applications in autonomy require control techniques that take into account uncertain environments, communication and sensing constraints, while satisfying highlevel mission specifications. Motivated by this need, we consider a class of Markov decision processes (MDPs), along with a transfer entropy cost function. In this context, we study highlevel mission specifications as co-safe linear temporal logic (LTL) formulae. We provide a method to synthesize a policy that minimizes the weighted sum of the transfer entropy and the probability of failure to satisfy the specification. We derive a set of coupled non-linear equations that an optimal policy must satisfy. We then use a modified Arimoto-Blahut algorithm to solve the non-linear equations. Finally, we demonstrated the proposed method on a navigation and path planning scenario of a Mars rover.

==> NCS.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'NCS.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{595.27559055bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.41428571)%
    \put(0.31498017,1.1888251){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Dynamics\\ p(xt+1 | xt, ut)}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{NCS.pdf}}%
    \put(0.15119047,0.85674606){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Remote \\ sensor}}}%
    \put(0.58406314,0.87024518){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Controller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{NCS.pdf}}%
    \put(0.16982749,1.19992881){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Xt}}}%
    \put(0.80876872,1.20967302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Ut}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{NCS.pdf}}%
    \put(0.29928618,0.70297459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Policy qt(ut | xt ,ut-1) }}}%
    \put(0.23525287,0.98138028){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Xt}}}%
    \put(0.05428912,0.86452092){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Xt}}}%
    \put(0.23386083,1.016181){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{~}}}%
    \put(0.0584652,0.92159398){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{_}}}%
  \end{picture}%
\endgroup%

